SSFF: Investigating LLM Predictive Capabilities for Startup Success through a Multi-Agent Framework with Enhanced Explainability and Performance

LLM based agents have recently demonstrated strong potential in automating complex tasks, yet accurately predicting startup success remains an open challenge with few benchmarks and tailored frameworks. To address these limitations, we propose the Startup Success Forecasting Framework, an autonomous system that emulates the reasoning of venture capital analysts through a multi agent collaboration model. Our framework integrates traditional machine learning methods such as random forests and neural networks within a retrieval augmented generation framework composed of three interconnected modules: a prediction block, an analysis block, and an external knowledge block. We evaluate our framework and identify three main findings. First, by leveraging founder segmentation, startups led by L5 founders are 3.79 times more likely to succeed than those led by L1 founders. Second, baseline large language models consistently overpredict startup success and struggle under realistic class imbalances largely due to overreliance on founder claims. Third, our framework significantly enhances prediction accuracy, yielding a 108.3 percent relative improvement over GPT 4o mini and a 30.8 percent relative improvement over GPT 4o. These results demonstrate the value of a multi agent approach combined with discriminative machine learning in mitigating the limitations of standard large language model based prediction methods.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

